Chemistry of the Most Metal-poor Stars in the Bulge and the z > 10 Universe

Metal-poor stars in the Milky Way are local relics of the epoch of the first stars and the first galaxies. However, a low metallicity does not prove that a star formed in this ancient era, as metal-poor stars form over a range of redshift in different environments. Theoretical models of Milky Way formation have shown that at constant metallicity, the oldest stars are those closest to the center of the Galaxy on the most tightly-bound orbits. For that reason, the most metal-poor stars in the bulge of the Milky Way provide excellent tracers of the chemistry of the high-redshift universe. We report the dynamics and detailed chemical abundances of three stars in the bulge with [Fe/H] $\lesssim-2.7$, two of which are the most metal-poor stars in the bulge in the literature. We find that with the exception of scandium, all three stars follow the abundance trends identified previously for metal-poor halo stars. These three stars have the lowest [Sc II/Fe] abundances yet seen in $\alpha$-enhanced giant stars in the Galaxy. Moreover, all three stars are outliers in the otherwise tight [Sc II/Fe]-[Ti II/Fe] relation observed among metal-poor halo stars. Theoretical models predict that there is a 30% chance that at least one of these stars formed at $z\gtrsim15$, while there is a 70% chance that at least one formed at $10 \lesssim z \lesssim 15$. These observations imply that by $z\sim10$, the progenitor galaxies of the Milky Way had both reached [Fe/H] $\sim-3.0$ and established the abundance pattern observed in extremely metal-poor stars.

==> Referee_Response__1.txt <==
Dear Prof. Hartmann,

Thank you for organizing the review of our paper.  We are very
appreciative of the referee's thoughtful and critical comments.  We have
considered all of her/his statements and concerns carefully, and have
revised the paper in response.  Below we have reproduced all of the
critiques, with our responses interleaved.

Sincerely,

Andy Casey & Kevin Schlaufman

Referee's Comment:
------------------
I have read the manuscript you sent, "Chemistry of the Most Metal-poor
Bulge Stars and the z > 10 Universe," by A.R. Casey and K.C. Schlaufman.
I think this manuscript addresses a timely issue, the formation of
the first surviving stars in the Milky Way Galaxy, from a chemical
perspective.  Models of galaxy evolution predict that such stars should
be found in or near the present- day bulge, and these authors' previous
(and novel!) photometric search for these stars using publicly-available
2MASS and WISE data have turned up some interesting candidates.
They have followed up these candidates with Gemini and Magellan, and the
detailed abundance patterns derived from the MIKE spectra of three stars
are presented here and discussed.  I find this manuscript to be very
well-written.  The length is appropriate, and it is very easy to follow
the flow from one section to another.  The data are adequately described
(with one exception, noted below), the methods appropriate, the results
interesting, and it meets the high standards of the Astrophysical Journal.
I am happy to recommend it for publication, pending resolution of the
minor issues noted below.  I would like to see a revised manuscript.

Author's Response:
------------------
We kindly thank the referee for her/his thorough and prompt response. We
apologize for taking far too long to respond.  The reason is because
the co-author has been fortunate enough to have many faculty interviews
these past two months.

The referee is obviously an expert in this field.  This is clearly
demonstrated by her/his breadth of knowledge on this subject and his/her
specific comments on minute details related to our manuscript (e.g., the
knowledge of incorrectly published Sc II log gf values, which were not
mentioned in the erratum).  Although most of her/his comments were minor,
we have thoroughly addressed each item to the best of our abilities.
We list our responses to each item below.

We have also searched the literature for other metal-poor giant stars with
[Sc/Fe] <~ -0.5.  We found two reliable reports in the SAGA database,
although both stars are among the rare class of "iron-rich" metal-poor
stars in which most [X/Fe] abundances are sub-solar.  Similarly, while a
Carina star reported by Shetrone et al. (2003) has low [Sc/Fe], it is also
an "iron-rich" type.  However, one star in Coma Berenices (J122657+235611)
in the Frebel et al. (2010) study has a similar abundance pattern to our
three metal-poor giant stars in the bulge.  Coma Berenices has an age of
13.9 +/- 0.3 Gyr, making it the oldest galaxy in the Brown et al. (2014)
sample.  We have added two paragraphs to the discussion section
that outline our literature search and demonstrate that J122657+235611
offers qualitative support that our bulge stars are indeed ancient.

Finally, a discrepancy between versions of the galpy documentation
resulted in a minor error in our derived orbital parameters.  We have
corrected this error and updated the manuscript accordingly.  This has
not affected our scientific conclusions.


Referee's Comment:
------------------
I recommend that the authors publish a table of their equivalent widths.
This is the only measured quantity that can be reliably compared between
one study and another, so it is important for other investigators who
wish to reproduce the authors' results.  It would be helpful if other
quantities related to each line examined (excitation potential, log gf
value, derived abundance, etc.)  could be presented also.  Here is an
example of why this is important.  Some of the Sc II log gf values in
the Roederer et al. (2010) line list, which the authors have adopted, are
wrong.  (Or, at the very least, they don't match the values given by the
data in Lawler & Dakin, 1989, JOSAB, 6, 1457, as Roederer et al. claim.)
The authors compare their Sc abundance results with Yong et al. (2013a)
and Roederer et al. (2014), which do use the correct log gf values.
This could count for part of the discrepancy, but it is not possible to
tell since the authors have not noted which set of lines they have used
in each star.  Once the correct log gf values are used, are the [Sc/Fe]
differences in these stars still significant?

Author's Response:
------------------
This is a valid criticism by the referee.  Indeed, we should have
published our equivalent widths in the original manuscript.  We have
updated the manuscript with our full table of equivalent widths and
abundances, and referenced the Table in the text.

We have thoroughly examined the issue of Sc log gf values.  There are
four Sc II transitions with incorrect log gf values in Roederer 2010:

Wavelength | log gf (incorrectly reported in Roederer et al. 2010)
3590.47    | -0.41
3630.74    |  0.07
4670.42    | -0.72
5526.79    |  0.13
Note: In this list we have omitted Sc II lines from Roederer et al.
    (2010) with correct log gf values.

The correct log gf values are:

Wavelength | log gf (correct)
3590.47    | -0.55  (difference of -0.14 dex)
3630.74    |  0.22  (difference of +0.15 dex)
4670.42    | -0.58  (difference of +0.14 dex)
5526.79    |  0.02  (difference of -0.11 dex)

We have confirmed that the correct log gf values for these lines are used
in Roederer et al. (2014), Norris et al. (2013) and Yong et al. (2013).

We have also confirmed that the correct log gf values were used in
our initial analysis.  We note that the 3590 A and 3630 A lines were
not used because they we deemed them too blueward to be useful.  Thus,
after confirming that the correct log gf values are used, the [Sc/Fe]
differences in our stars remain significant.

Important note:
---------------
While compiling our equivalent widths and abundance table we noticed that
two Sc II measurements were missing for J181503-375120: the transitions
at 5526 Angstroms and 5657 Angstroms.  We have measured these lines and
included their abundances in the mean Sc II abundance for J181503-375120.
All tables and figures have been updated accordingly.

It also came to our attention that the Sc II abundance we first
reported for J155730-293922 were in error.  The reported abundances were
actually from our initial equivalent width determinations, which did not
include hyperfine structure.  After synthesizing the lines and taking
hyperfine structure into account, the reported mean Sc II abundance
of J155730-293922 has decreased slightly. We have updated the tables,
figures, and in-text references.


Minor points the authors may wish to consider:
==============================================

Referee's Comment:
------------------
1. It might be worth adding the phrase "Models predict that" (or something
similar) at the beginning of the next-to-last sentence in the abstract.
The probabilities given here are calculated by the authors based on a
set of simulation predictions by Tumlinson, so they are model-dependent.

Author's Response:
------------------
The abstract has been updated accordingly.


Referee's Comment:
------------------
2. In section 3, it would be helpful for the authors to point out that
the radial velocities are presented in Table 2.

Author's Response:
------------------
This is stated at the start of the second paragraph in Section 3:

"We compute the Galactic orbits of each star in our sample using the
galpy code, with initial conditions set by the observed heliocentric
radial velocities and proper motions in Table 2 and estimated [distance]
values from Table 4."


Referee's Comment:
------------------
3. Are the kinematic properties of the stars likely to represent their
initial orbital properties at the time the stars formed, or are they only
applicable today?  In other words, are the properties likely to evolve as
the Milky Way grows in mass since redshift ~10?  This is important when
discussing the implications of these values in Section 4, particularly
for the star J18...120.  It might be helpful to include a sentence or
two in Section 3.1 to address this point for the non-specialist reader.

Author's Response:
------------------
In is it important to distinguish between the redshift at which a star
forms and the redshift at which it enters the Milky Way.  The bottom right
panel of Figure 14 from Tumlinson (2010) shows that stars with [Fe/H] ~ -3
that are tightly bound to the Milky Way formed at z ~ 10.  Once stars have
formed, they behave like collisonless dark matter particles.  The bottom
right panel of Figure 4 from Tumlinson (2010) shows that even if stars
formed at z ~ 10, they don't typically enter the main halo hosting the
Milky Way-analog until z ~ 3.  Figure 10 of Wang et al. (2011) [MNRAS 413,
1373-1382] shows that in the absence of a major merger, the inner 2 kpc of
a Milky Way-analog dark matter halo has >75% of its z = 0 mass by z = 3.
The Milky Way is not likely to have had a major merger in that interval,
as its disk is quite old (e.g., Aumer & Binney 2009; Schoenrich & Binney
2009) and its bulge appears to be psuedo-bulge best explained by secular
disk instabilities (e.g., Kormendy & Kenicutt 2004; Howard et al. 2009).
The fact that the mass enclosed by the orbits of of our stars does not
much change since they likely entered the Milky Way's dark matter halo
suggests that their orbits should not have changed significantly.

We have added this to the Section 4.


Referee's Comments:
------------------
4. When discussing the stellar parameters in Section 3.2, is there a
way to understand why these three stars have higher Teff but lower log
g values than HD 122563?  I would naively expect that higher Teff values
would be accompanied by higher log g values.

5. The microturbulence values listed in Table 3 are considerably higher
(by nearly 1 km/s, well in excess of typical statistical uncertainties)
when compared with typical values for metal-poor giants found in, e.g.,
Table 5 of Cayrel et al. (2004, A&A, 416, 1117).  It might be worth a
sentence or two of commentary in Section 3.2 to help readers understand
this difference.

Author's Response:
------------------
The effective temperature and surface gravity for HD 122563 reported
in Jofre et al. (2014) were determined by bolometric flux and angular
diameter measurements.  Our stellar parameters were determined by
excitation and ionization equilibrium in LTE.  If we properly accounted for
non-LTE effects then our Fe I abundances would increase by about 0.1 dex,
and result in higher log g values (e.g., closer to the model-independent
measurements made for HD 122563).

Indeed, when Jofre et al. (2014) fixed Teff and log g they found HD
122563 to show the largest abundance imbalance in Fe I and Fe II lines
of any stars in their sample.

We have added a paragraph of discussion to Section 3.2 to explain
how our stellar parameters (including microturbulence, as requested)
will vary with different model atmospheres and/or proper inclusion of
non-LTE effects.


Referee's Comment:
------------------
6. For completeness, the authors might also note in Section 3.3 what
isotopic fractions they have assumed for C, Cu, Ba, and Eu.

Author's Response:
------------------
We have added this information to the text. The first paragraph of
Section 3.3 now reads:

"... from Biemont et al. (1999) for Ba, and from Lawler et al. (2001a,b)
for La and Eu. We assume standard system isotopic fractions as collated
by Anders & Grevesse (1989).  We report our derived abundances in Table 5."

In detail, the adopted isotopic fractions are:

C 12 98.9%
C 13  1.1%

Cu 63 69.17%
Cu 65 30.83%

Eu 151 47.8%
Eu 153 52.2%

Ba 130  0.106%
Ba 132  0.101%
Ba 134  2.417%
Ba 135  6.592%
Ba 136  7.854%
Ba 137 11.23%
Ba 138 71.70%


Referee's Comment:
------------------
7. Abundances derived from the Mn I 403 nm triplet are sometimes
artificially adjusted upward by several tenths of a dex by other authors
(e.g., Cayrel et al. 2004; Roederer et al. 2014).  I encourage the
authors to check whether this has been done for their [Mn/Fe] ratios
and those in their comparison sample, since it could be an easy way to
account for the differences found here.

Author's Response:
------------------
The referee is correct: this has accounted for the significant portion
of the discrepancy. Cayrel et al. (2004) corrected their Mn I resonance
triplet abundances by +0.4 dex, and Roederer et al. (2014) corrected
theirs by ~+0.3 dex, although the exact value varies per star. Yong et
al. (2013a) made no corrections.

Our [Sc II/Fe] measurements lie far below the Roederer et al. (2014)
sample, and at the base envelope of the Yong et al. (2013a) sample. We
have updated the paragraph in Section 4 to read:

"The [Mn I/Fe] abundance ratios we find are lower than what is observed
in metal-poor giants in the halo.  We use the same hyperfine structure
data for Mn I as the referenced authors and derive abundances from
common lines.  Other groups (Cayrel et al. 2004, Roederer et al. 2010,
2014) have noted that the Mn I resonance triplet at 403 nm yields
systematically lower abundances than other neutral Mn lines.  For that
reason Roederer et al. (2014)^ empirically corrected their Mn I triplet
abundances by about +0.3 dex, which explains most of the discrepancy
we observe.  However Yong et al. (2013a) made no corrections, and we
find our stars in the lower envelope of their [Mn I/Fe] distribution.
The remaining difference in [Mn I/Fe] is probably  attributable to our
stars being at the tip of the giant branch.  In halo metal-poor giant
stars, many authors have noted a positive trend in the Teff-[Mn/Fe]
-- or lower [Mn/Fe] abundances for cool giants  (Preston et al. 2006,
Yong et al. 2013a, Roederer et al. 2014)"

^Footnote: Cayrel et al. (2004) made similar adjustments.


Referee's Comment:
------------------
8. I think the authors may be too conservative when considering the
possible explanations for the high [Si/Fe] ratios found in these three
stars (Section 4, page 10).  They state, correctly, that other studies
have found similar results in cool stars.  I encourage the authors to
calculate the typical [Si/Fe] ratios found in stars with similar Teff,
log g, and [Fe/H] in one or more comparison studies (Cayrel et al. 2004,
Yong et al. 2013, or Roederer et al. 2014).  If there is no significant
difference found, it is fair to conclude that the high [Si/Fe] found
in these bulge stars stars is not unique, as would be implied by the
scenario the authors have decided not to exclude.

Author's Response:
------------------
The referee is right to be intrigued by this result - it excited us
at first!  Perhaps we are being too conservative with this result,
but the proposed explanation seems the most plausible to us.

Although the [Si/Fe] abundances are in the upper edge of the distribution
of [Si/Fe] abundance ratios in our comparison samples, they sit in
the mean of the distribution for [Si/Fe] abundances when plotted as
a function of temperature.  We have updated the text to this effect,
such that the paragraph now reads:

"Our stars appear near the extremes of the silicon abundance distribution
observed in halo metal-poor giant stars (e.g., Cayrel et al. 2004;
Yong et al. 2013a; Roederer et al. 2014).  This is likely due to their
low surface gravities and temperatures though.  Bonifacio et al.(2009)
found that giants exhibited higher [Si/Fe] abundance ratios than dwarfs by
about 0.2 dex.  Similarly, cool stars usually appear to have high silicon
(Preston et al. 2006; Lai et al. 2008; Yong et al. 2013a).  Given these
two effects, the slightly higher [Si/Fe] abundance ratios we find can most
likely be attributed to a combination of low surface gravity and cool
temperatures.  Indeed, when we consider [Si/Fe] in giant stars (logg <
3) in the Roederer et al. (2014) sample, our [Si/Fe] ratios lie near the
mean for our temperature range.  That is to say although our stars show
relatively high [Si/Fe] ratios, the stars with high [Si/Fe] values in
the comparison samples also usually have cooler temperatures, and [Si/Fe]
is strongly correlated with temperature.  On the other hand, high silicon
is consistent with the Galactic chemical  enrichment model predictions
of Kobayashi et al.  (2006).  While we regard the former as the most
likely explanation, we cannot rule out the latter idea that the high
silicon we observe is representative of the z > 10 interstellar medium."

If the referee would like, we are happy to include an additional figure
showing the effective temperature and [Si/Fe] abundance ratio for cool
giants in our sample and the comparison samples.


Referee's Comment:
------------------
9. In Table 5, values are listed for [Li/Fe] in all stars except
J15...922.7.  The authors should check why this is so.

Author's Response:
------------------
This was a typographical error. The measurement of [Li/Fe] = 2.22 for
J155730.10-293922.7 has been entered in Table 5.


Referee's Comment:
------------------
10. I cannot find an explanation for how the authors compute the
uncertainties in [X/Fe] ratios, like those shown in Figure 3, for example.
Table 6 gives a nice summary of how the [X/H] ratios are computed, but
it is not clear to me (and presumably readers who may wish to make use
of these abundances) how to translate [X/H] into [X/Fe].

Author's Response:
------------------
We have appended a sentence to the final paragraph of Section 3
(Analysis).  The final two sentences of Section 3 now read:

"We estimate total uncertainties as the quadrature sum of random and
systematic uncertainties, which we list in Table 6. For uncertainties in
[X/Fe] abundance ratios (e.g., Figures 3-5), we adopt the quadrature
sum of the total uncertainties in [X/H] and [\ion{Fe}{1}/H]."


Minutae
=======

Referee's Comment:
------------------
1. The "&" in the next-to-last sentence of Section 1 might be replaced by
"and."

Author's Response:
------------------
The sentence has been updated accordingly.


Referee's Comment:
------------------
2. There is a label missing from the vertical axis of Figure 1.

Author's Response:
------------------
We have added the label "Normalized Flux + Constant" to the vertical
axis of Figure 1.


Referee's Comment:
------------------
3. Technically, the diagram in Figure 2 is a Teff versus gravity
diagram, not a Hertzsprung-Russell Teff versus luminosity diagram.
(And Hertzsprung is misspelled as Hertzprung at the end of Section 3.2.)

Author's Response:
------------------
We have updated the text to in Section 3.2 to read:

"In Figure 2 we plot our stars alongside comparison samples from Yong
et al.  (2013a) and Roederer et al. (2014)."

And we have updated the start of the caption of Figure 2 to read:
"Measured effective temperatures and surface gravities of metal-poor
stars.  We plot the locations of ..."


Referee's Comment:
------------------
4. In Section 3.3, paragraph 2, the Fraunhofer designation for the CH
band near 432.3 nm should be a capital "G."  (The lower case "g" refers
to the Ca I 422.7 nm line.)

Author's Response:
------------------
We have corrected the Fraunhofer designation.


Referee's Comment:
------------------
5. In Table 5, the authors should state what the ":" symbol stands for.

Author's Response:
------------------
We have added a comment to Table 5 stating the following:

"The colon symbol for Cu I in J181503.64-375120.7 indicates high
uncertainty in this measurement. See text for details."

We have also added this comment to the equivalent widths and abundance
table.
